No Catch-22 for Fuzzy Dark Matter: testing substructure counts and core sizes via high-resolution cosmological simulations

Fuzzy Dark Matter (FDM) has recently emerged as an interesting alternative model to the standard Cold Dark Matter (CDM). In this model, dark matter consists of very light bosonic particles with quantum mechanical effects on galactic scales. Using the N-body code AX-GADGET, we perform cosmological simulations of FDM that fully model the dynamical effects of the quantum potential throughout cosmic evolution. Through the combined analysis of FDM volume and high-resolution zoom-in simulations of different FDM particle masses ($m_{\chi}$ $\sim$ $10^{-23} - 10^{-21}$ eV/c$^2$), we study how FDM impacts the abundance of substructure and the inner density profiles of dark matter haloes. For the first time, using our FDM volume simulations, we provide a fitting formula for the FDM-to-CDM subhalo abundance ratio as a function of the FDM mass. More importantly, our simulations clearly demonstrate that there exists an extended FDM particle mass interval able to reproduce the observed substructure counts and, at the same time, create substantial cores ($r_{c} \sim 1$ kpc) in the density profile of dwarf galaxies ($\approx 10^{9}-10^{10}$ M$_{\odot}$), which stands in stark contrast with CDM predictions even with baryonic effects taken into account. The dark matter distribution in the faintest galaxies offers then a clear way to discriminate between FDM and CDM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
